Distributed Threat Intelligence at the Edge Devices: A Large Language Model-Driven Approach

With the proliferation of edge devices, there is a significant increase in attack surface on these devices. The decentralized deployment of threat intelligence on edge devices, coupled with adaptive machine learning techniques such as the in-context learning feature of Large Language Models (LLMs), represents a promising paradigm for enhancing cybersecurity on resource-constrained edge devices. This approach involves the deployment of lightweight machine learning models directly onto edge devices to analyze local data streams, such as network traffic and system logs, in real-time. Additionally, distributing computational tasks to an edge server reduces latency and improves responsiveness while also enhancing privacy by processing sensitive data locally. LLM servers can enable these edge servers to autonomously adapt to evolving threats and attack patterns, continuously updating their models to improve detection accuracy and reduce false positives. Furthermore, collaborative learning mechanisms facilitate peer-to-peer secure and trustworthy knowledge sharing among edge devices, enhancing the collective intelligence of the network and enabling dynamic threat mitigation measures such as device quarantine in response to detected anomalies. The scalability and flexibility of this approach make it well-suited for diverse and evolving network environments, as edge devices only send suspicious information such as network traffic and system log changes, offering a resilient and efficient solution to combat emerging cyber threats at the network edge. Thus, our proposed framework can improve edge computing security by providing better security in cyber threat detection and mitigation by isolating the edge devices from the network.

==> ICC_review.txt <==

A
Contributions
(Read)This paper presents the development of the Adaptive Machine Learning-Based Threat Intelligence at the Edge AML-TIE) framework, which could be used to improve edge computing security.
Strengths
(Read)- If it works, the proposed work has the potential to offer better security in decentralized cyber threat detection and mitigation.
(Read)- The proposed framework is well presented.

Weaknesses
- No results are provided. It is unclear the effectiveness of the proposed system.
Detailed Comments
This paper presents the development of the Adaptive Machine Learning-Based Threat Intelligence at the Edge AML-TIE) framework, which could be used to improve edge computing security. If it works, the proposed work has the potential to offer better security in decentralized cyber threat detection and mitigation. The authors need to conduct the experimental evaluation to demonstrate the effectiveness of the proposed work.


B

Contributions
1. The authors propose a new framework named Adaptive Machine Learning-Based Threat Intelligence at the Edge (AML-TIE), which is tailored to address the cybersecurity needs of edge computing.
2. Yes, this issue is important.
3.
(Read)Novelty: The introduction of the Adaptive Machine Learning-Based Threat Intelligence at the Edge (AML-TIE) framework presents a new approach to address cybersecurity concerns in edge computing. The insight appears to be interesting and promising.
Creativity: The innovative side of this paper lies in the integration of diverse technologies to tackle cybersecurity challenges specific to edge computing. 
(Read)Impact: The proposed AML-TIE framework has a relative impact on the field of cybersecurity of edge computing by addressing wider attack surfaces and resource limitations while maintaining data privacy and scalability.
The technique depth: the manuscript lacks adequate technical depth, necessitating further elaboration on the experimental demonstration to provide a more comprehensive understanding.
Strengths
AML-TIE constructs a dynamic and effective protection system, which provides real-time threat identification and response, through the integration of blockchain technology, adaptive machine learning, and decentralized threat intelligence.
Weaknesses
The technical demonstration provided in this paper is insufficient, and its persuasiveness is compromised by the absence of a snapshot depicting their experimental environment.
Detailed Comments
1. The manuscript lacks detailed module elaboration, particularly regarding the integration of blockchain technology and its functionality within the system.

2. The demonstration fails to illustrate the experiments adequately, e.g., offering a snapshot of the physical decentralized deployment and preliminary results.

C
Contributions
This contribution proposes a novel framework entitled Adaptive Machine Learning-Based Threat Intelligence at the Edge, which is specifically designed to meet the cybersecurity requirements of edge computing.
Strengths
Section 1 of the manuscript is a useful, and clear, review of background concepts. The simulation is explored in depth, and comparisons made in the communication mechanism.
Weaknesses
The conclusion could benefit from being more detailed, perhaps more quantitative. For me, it would perhaps be better to have slightly fewer graphs but pick the graphs that convey the most powerful message.
Detailed Comments
“This step is central as it not only tests the communication layer of our setup but also the system’s ability to learn collectively and adapt to new threats in a real-world IoT environment.” – Could the author clarifies this sentence?

D

Contributions
This paper introduces a framework titled Adaptive Machine Learning-Based Threat Intelligence at the Edge (AML-TIE), aimed at enhancing the cybersecurity of edge computing environments.
Strengths
* The AML-TIE framework is presented in a coherent and structured manner.
* The authors effectively outline the cybersecurity challenges encountered in edge computing environments, providing a clear and easy-to-understand description in Section I.
Weaknesses
* Although the experimental setup is discussed in Section III as part of future work, the paper lacks experimental results to support the framework's efficacy.
* The absence of any practical demonstration or case study limits the ability to assess the framework's applicability in real-world scenarios.
Detailed Comments
This paper introduces a framework titled Adaptive Machine Learning-Based Threat Intelligence at the Edge (AML-TIE), aimed at enhancing the cybersecurity of edge computing environments. My comments are as follows.
Strengths:
* The AML-TIE framework is presented in a coherent and structured manner.
* The authors effectively outline the cybersecurity challenges encountered in edge computing environments, providing a clear and easy-to-understand description in Section I.
Weaknesses:
* Although the experimental setup is discussed in Section III as part of future work, the paper lacks experimental results to support the framework's efficacy.
* The absence of any practical demonstration or case study limits the ability to assess the framework's applicability in real-world scenarios.
